TASI Lectures: Particle Physics from Perturbative and Non-perturbative Effects in D-braneworlds

In these notes we review aspects of semi-realistic particle physics from the point of view of type II orientifold compactifications. We discuss the appearance of gauge theories on spacetime filling D-branes which wrap non-trivial cycles in the Calabi-Yau. Chiral matter can appear at their intersections, with a natural interpretation of family replication given by the topological intersection number. We discuss global consistency, including tadpole cancellation and the generalized Green-Schwarz mechanism, and also the importance of related global $U(1)$ symmetries for superpotential couplings. We review the basics of D-instantons, which can generate superpotential corrections to charged matter couplings forbidden by the global $U(1)$ symmetries and may play an important role in moduli stabilization. Finally, for the purpose of studying the landscape, we discuss certain advantages of studying quiver gauge theories which arise from type II orientifold compactifications rather than globally defined models. We utilize the type IIa geometric picture and CFT techniques to illustrate the main physical points, though sometimes we supplement the discussion from the type IIb perspective using complex algebraic geometry.

==> abstract.txt <==
In these notes we review aspects of semi-realistic particle physics from the 
point of view of type II orientifold compactiﬁcations. We discuss the appearance of gauge 
theories on spacetime ﬁlling D-branes which wrap non-trivial cycles in the Calabi-Yau. 
Chiral matter can appear at their intersections, with a natural interpretation of family 
replication given by the topological intersection number. We discuss global consistency, 
including tadpole cancellation and the generalized Green-Schwarz mechanism, and also the 
importance of related global U (1) symmetries for superpotential couplings. We review the 
basics of D-instantons, which can generate superpotential corrections to charged matter 
couplings forbidden by the global U (1) symmetries and may play an important role in 
moduli stabilization. Finally, for the purpose of studying the landscape, we discuss certain 
advantages of studying quiver gauge theories which arise from type II orientifold compacti- 
ﬁcations rather than globally deﬁned models. We utilize the type IIa geometric picture and 
CFT techniques to illustrate the main physical points, though sometimes we supplement 
the discussion from the type IIb perspective using complex algebraic geometry.

